Deeply Learning Deep Inelastic Scattering Kinematics

We study the use of deep learning techniques to reconstruct the kinematics of the neutral current deep inelastic scattering (DIS) process in electron-proton collisions. In particular, we use simulated data from the ZEUS experiment at the HERA accelerator facility, and train deep neural networks to reconstruct the kinematic variables $Q^2$ and $x$. Our approach is based on the information used in the classical construction methods, the measurements of the scattered lepton, and the hadronic final state in the detector, but is enhanced through correlations and patterns revealed with the simulated data sets. We show that, with the appropriate selection of a training set, the neural networks sufficiently surpass all classical reconstruction methods on most of the kinematic range considered. Rapid access to large samples of simulated data and the ability of neural networks to effectively extract information from large data sets, both suggest that deep learning techniques to reconstruct DIS kinematics can serve as a rigorous method to combine and outperform the classical reconstruction methods.

==> Tables/table2cdmcentral.dat <==
$1.0\times 10^{-6}$ &0.1493 \\\hline
$1.0\times 10^{-5}$ &0.1494 \\\hline
$1.0\times 10^{-4}$ &0.1484 


==> Tables/tablecdmcentral.dat <==
$1.0\times 10^{-7}$ & 0.1507 & 0.1523 & 0.1598 \\\hline
$5.0\times 10^{-7}$ & 0.1568 & 0.1575 & 0.1575 \\\hline
$1.0\times 10^{-6}$ & 0.1504 & 0.1585 & 0.1547 \\\hline
$5.0\times 10^{-6}$ & 0.2384 & 0.2284 & 0.1829 \\\hline
$1.0\times 10^{-5}$ & 0.2182 & 2.5972 & 2.2767 \\\hline
$1.5\times 10^{-5}$ & 0.2122 & 1.7751 & 1.6028 \\\hline
$2.0\times 10^{-5}$ & 3.0258 & 0.2607 & 0.2852 \\\hline
$5.0\times 10^{-5}$ & 3.6962 & 2.4858 & 3.1231 

